Surprisal-Triggered Conditional Computation with Neural Networks

Autoregressive neural network models have been used successfully for sequence generation, feature extraction, and hypothesis scoring. This paper presents yet another use for these models: allocating more computation to more difficult inputs. In our model, an autoregressive model is used both to extract features and to predict observations in a stream of input observations. The surprisal of the input, measured as the negative log-likelihood of the current observation according to the autoregressive model, is used as a measure of input difficulty. This in turn determines whether a small, fast network, or a big, slow network, is used. Experiments on two speech recognition tasks show that our model can match the performance of a baseline in which the big network is always used with 15% fewer FLOPs.

==> dat/big_only.dat <==
x y err
-1.1681846 25.69 0.30
-0.9576582842105263 25.69 0.30
-0.7471319684210527 25.69 0.30
-0.536605652631579 25.69 0.30
-0.3260793368421053 25.69 0.30
-0.11555302105263165 25.69 0.30
0.09497329473684202 25.69 0.30
0.3054996105263157 25.69 0.30
0.5160259263157894 25.69 0.30
0.726552242105263 25.69 0.30
0.9370785578947367 25.69 0.30
1.1476048736842106 25.69 0.30
1.358131189473684 25.69 0.30
1.5686575052631575 25.69 0.30
1.7791838210526314 25.69 0.30
1.9897101368421053 25.69 0.30
2.2002364526315787 25.69 0.30
2.410762768421052 25.69 0.30
2.621289084210526 25.69 0.30
2.8318154 25.69 0.30

==> dat/learnedcontroller.dat <==
x y err
0.00001 38.04 1.5
0.0001 33.97 0.28
0.001 25.93 0.32
0.01 26.71 0.19
0.1 29.43 0.27

==> dat/mini-librispeech_1_0_0.dat <==
x y err
1 94.38872914974998 2.1069649113952016
6 44.32642760738087 0.6493285822512993
11 34.820889178423 0.16393695457228458
16 31.572075885235922 0.11412154066144109
21 29.820662127165022 0.348091687376281
26 28.50798476229683 0.18464815365029386
31 27.531516056681482 0.3121954374093312
36 27.139592416170043 0.38069539221538057
41 26.549382710571756 0.10258814426952248
46 26.11829568400848 0.3155382627779426


==> dat/mini-librispeech_1_0_1.dat <==
x y err
1 95.67089973348098 1.3040337388273
6 43.97732047615812 0.8307857217238623
11 34.75748221871895 0.21988901021720111
16 31.426096507532957 0.17538267855951076
21 29.60057520390414 0.35895659994706886
26 28.417823733745262 0.16870073571888225
31 27.296087260901864 0.21596120201104624
36 27.070903602232494 0.3397129237755835
41 26.41587455510317 0.137464541724911
46 26.049588544075615 0.314997932812075


==> dat/mini-librispeech_1_1_0.dat <==
x y err
1 96.30471948919148 1.0713340801118338
6 47.56035104196143 1.2311711761267203
11 35.96740100467938 0.2572158087905957
16 32.222415330636096 0.19263653304155065
21 30.224069500377958 0.24515359174293727
26 29.108620177269795 0.2886511509610017
31 27.978807496751383 0.13778137227824658
36 27.35556744335649 0.2897690853285441
41 26.938505544859133 0.1392281355170021
46 26.396984877349126 0.097244412649


==> dat/mini-librispeech_1_1_1.dat <==
x y err
1 96.52657166422873 0.9630644309847152
6 44.70312473608954 0.8524067986719697
11 34.76059244247154 0.2704505703756658
16 31.35410090052823 0.17118966659364335
21 29.410653506970597 0.279426505427
26 28.348324019218534 0.3106720558881553
31 27.203637252280068 0.17294771708857454
36 26.655027290841605 0.37114357559131006
41 26.287836137346254 0.21252048267154316
46 25.81562379364434 0.10664159873788337


==> dat/randomcontroller.dat <==
x y err
0.00001 26.16 0.35
0.0001 26.16 0.35
0.001 26.16 0.35
0.01 26.16 0.35
0.1 26.16 0.35

==> dat/surprisalcontroller.dat <==
x y err
0.00001 25.8 0.1
0.0001 25.8 0.1
0.001 25.8 0.1
0.01 25.8 0.1
0.1 25.8 0.1

==> dat/sweep.dat <==
x y err
-1.13581824 25.81090068 0.06996447
-0.92529193 25.80752969 0.10547486
-0.71476561 25.76886343 0.09593285
-0.5042393 25.78169126 0.11286462 
-0.29371298 25.77187495 0.08119131 
-0.08318666 25.76075745 0.096973
0.12733965 25.77876 0.08511883 
0.33786597 25.78530656 0.08937166 
0.54839228 25.77956904 0.07172985 
0.7589186 25.78774289 0.0857082  
0.96944491 25.80105206 0.09842692 
1.17997123 25.78703238 0.09971832
1.39049755 25.78714807 0.09901672 
1.60102386 25.77986649 0.10201719 
1.81155018 25.78999282 0.11116514 
2.02207649 25.78861177 0.10634799 
2.23260281 25.80001687 0.10577318 
2.44312913 25.81504169 0.10774241
2.65365544 25.82466055 0.10707821
2.86418176 25.82390172 0.0975227

==> dat/timit_1_0_0.dat <==
x y err
1 63.814952949894966 2.6155684781926833
2 43.08166019057889 0.6332784287462446
3 35.073832505709035 0.4452726628829581
4 31.461667832509576 0.4960657423299432
5 29.328591932279892 0.36765342189374145
6 27.435802311395534 0.21964393494978102
7 26.268278769277885 0.3939804976673522
8 25.479670331501065 0.354689763311407
9 24.578767542283636 0.32455614704069075
10 24.379728506995583 0.3143539194123479
11 23.501729042965383 0.15161424456019457
12 23.15091519342664 0.07235102241008581
13 22.80835542058415 0.20551214458208866
14 22.26830673446408 0.2271246169199353
15 21.72132815115269 0.1514004343418743
16 21.677811070702333 0.1795252758146571
17 21.498331106954836 0.13215308515592658
18 20.935681059043148 0.17591128161460112
19 20.981762937859784 0.1715650923613342
20 20.70199295390897 0.2871245652451638
21 20.46224983885214 0.19158269435378447
22 20.54255944574235 0.6399009062997691
23 20.05738113683856 0.19126820599040611
24 20.534052825634976 0.333144884100598
25 20.179978290113123 0.17464412031680743
26 20.063598025384657 0.2228348303063785
27 19.950350106835177 0.15993795092695515
28 19.956599770497245 0.16403958616573525
29 19.52940724031216 0.3470234893783836
30 19.5934898267243 0.18837045395192842
31 19.40303120267411 0.10161061111078533
32 19.243448130334702 0.10889709584597576
33 19.30433564980973 0.25144167118806066
34 19.22697700697166 0.3025524622464387
35 19.205549377538418 0.10945364175286706
36 19.126254403601052 0.3646890065858553
37 19.196112898658196 0.14225020211863962
38 19.158473085926218 0.28773524343445817
39 19.316708735119995 0.12945439319999832
40 18.75992900882996 0.29936481232416656
41 19.21016979532764 0.17300773196809038
42 18.96014760703863 0.26575927292793666
43 19.029568608510424 0.1378866444269854
44 18.935333955862248 0.021506355076612173
45 18.989406938212273 0.21543480973490564
46 18.84387033301235 0.19264031303217827
47 18.871357971502754 0.17929704881243994
48 18.821412038134852 0.13935208338163313
49 19.006351442810004 0.19457382679343682
50 18.840521521540794 0.26043930492011147


==> dat/timit_1_0_1.dat <==
x y err
1 63.37404743375925 2.6210554521970395
2 43.168885751101875 0.8771147275641721
3 34.90266403180062 0.2282577551086374
4 31.408526567037864 0.36551079535066267
5 29.143598652325696 0.33874728462808595
6 27.473621635354327 0.3147769524673703
7 26.234689186733085 0.3758319674279876
8 25.472054720719374 0.32887303842372057
9 24.507141075837744 0.3377653509439364
10 24.19723028161452 0.31267210986820154
11 23.622901076131203 0.2367416258311145
12 22.994668407360113 0.11717858893170773
13 22.72616129650112 0.2054930119543209
14 22.3142898838642 0.2917936167529344
15 21.795957593843163 0.18289476303057003
16 21.594403032381205 0.15727201413628653
17 21.364490756127502 0.20598671425305776
18 20.875227624828376 0.21957478613377546
19 20.879177657225195 0.19449623746368233
20 20.71800923690655 0.1562571189891719
21 20.37008690731209 0.2320487469834977
22 20.44667759127408 0.6860814987646652
23 20.080656977166353 0.13930088349542155
24 20.487748371527765 0.35753354409628063
25 20.06315838048196 0.2626567246679502
26 19.942188275469707 0.15934439032205985
27 19.896783445546966 0.1693430992538645
28 19.99185267065757 0.25674610859520575
29 19.36434317076729 0.28721483380884066
30 19.66475445752264 0.07595010173464263
31 19.352527255087445 0.09944238097030243
32 19.170392460367307 0.1950670262399389
33 19.344178732889976 0.2113894319842178
34 19.127097175279246 0.27520797564324384
35 19.086596100899765 0.2317864846767804
36 18.966647390580484 0.2563884666204305
37 19.074094966055828 0.18274676045140123
38 19.02171236674966 0.29731396303358154
39 19.268355362601675 0.2173661884727873
40 18.889471523932954 0.2595080724552005
41 19.086660937442804 0.1255248959747673
42 18.919232443496657 0.20057167407274648
43 19.137997271533656 0.11913804754000056
44 18.89681149991857 0.1937011991478543
45 18.987604859844023 0.1940870606143209
46 18.894917596094064 0.2572578398481909
47 18.958731659827436 0.15074985501595958
48 18.69700806155074 0.2060744032884645
49 18.851406517975917 0.1640077811319888
50 18.69781525982867 0.28421731963425545


==> dat/timit_1_1_0.dat <==
x y err
1 71.6651203545885 4.650778163170871
2 45.02831851991127 0.8303779678346865
3 36.27985768862221 0.4192478009871332
4 32.02230285747459 0.3027255185441563
5 29.889417705124288 0.4047027017201644
6 27.92388597096312 0.2539884207902334
7 26.86243697007633 0.16785770575031242
8 25.92741796269754 0.2822660119901268
9 24.916718401800285 0.16791676220107254
10 24.64543361841259 0.17885273845047936
11 24.120051071566976 0.22409489697524446
12 23.412515613446267 0.1783374558935131
13 22.942306134277597 0.27328995996706307
14 22.775837127542882 0.25040260905000516
15 22.111127201902946 0.16377098684642674
16 21.776864836285036 0.2374323091266835
17 21.67628002836422 0.20438908050447027
18 21.221861449922947 0.13318088531882077
19 21.17442384032435 0.21028476192253756
20 20.977990316129574 0.4435634698647938
21 20.626790137168314 0.19063833795698643
22 20.89215948078666 0.35329709510750146
23 20.28841418777121 0.21518741786368117
24 20.400265460653618 0.22246898326772108
25 20.333583594453657 0.20089401286411077
26 20.111118893342823 0.3216511154598039
27 20.014398161631515 0.3121350569106033
28 20.011727493941304 0.2281370557270672
29 19.643716440981184 0.14981526233385314
30 19.7475334584367 0.3746444350175037
31 19.724284064372867 0.14353062385695378
32 19.475258901698822 0.2812868748134813
33 19.61881560736592 0.4515555960015391
34 19.369021021122617 0.12658805039370277
35 19.61249962351724 0.22709157941632374
36 19.27046328323235 0.2767834842164025
37 19.27764032075311 0.2872981792966517
38 19.47175278607097 0.38013166753747973
39 19.064845006824164 0.13895462850412502
40 18.964416715546488 0.2596208191943213
41 19.203477026481714 0.12148704314757922
42 19.06207481550571 0.2796239236153193
43 19.083124495517918 0.17970851439706886
44 19.07891819055059 0.2101803646790581
45 19.05527982969131 0.18035142480021604
46 19.030695191566142 0.3278930223043905
47 18.744836007343775 0.1104747002348044
48 18.866439525035876 0.07267454529015527
49 18.85066536884116 0.2439621173915075
50 19.099242565107062 0.18006062323721073


==> dat/timit_1_1_1.dat <==
x y err
1 67.07586401079864 3.9507308245850123
2 43.16117633088828 0.5162352682375168
3 34.895392324197076 0.413705201445283
4 30.941272009463443 0.2077903262871839
5 28.94431392167635 0.31249486983604224
6 27.09110852462078 0.22716554104838502
7 26.076336892221015 0.15680943052099944
8 25.11411011929511 0.2737896461347997
9 24.250492915018445 0.30071456011281006
10 24.034193174321324 0.12700579031832349
11 23.422828197922083 0.3178327517337721
12 22.733651031292766 0.10400182661922702
13 22.358298590883667 0.22991734852066173
14 22.038490938489876 0.26022592684934626
15 21.59810439431837 0.21606831253783418
16 21.361637051164717 0.09823346109038454
17 21.189136459454126 0.1855683250066108
18 20.69395298271533 0.19462980096810395
19 20.625973374535654 0.316427130977972
20 20.496530234733353 0.33514660997614726
21 20.293319176885465 0.3274391345495357
22 20.46745960300946 0.326021088284706
23 20.02946728474488 0.2781333242569696
24 20.032764437226895 0.26500574843398544
25 19.82582173598198 0.20728710877353013
26 19.726153520879468 0.13017159768003514
27 19.5464098403452 0.2710262344434297
28 19.67997928505074 0.20181321635336963
29 19.233331314835738 0.13472214129488527
30 19.48530042843074 0.3818989155773209
31 19.349780217045662 0.22139903943112446
32 18.971536622180025 0.19031832797033402
33 19.181619308931545 0.4405331815983528
34 19.032591180560026 0.2232954654855476
35 19.130597531497145 0.2516090995385275
36 18.797135180721742 0.24317249251554993
37 18.93326624407915 0.31826996294324766
38 19.099315912761064 0.21159945461852245
39 18.794748029165227 0.2589450511305231
40 18.760452838990766 0.22827645889451245
41 18.802562895028952 0.13770952065533915
42 18.766863947138347 0.2943889312120665
43 18.7454097747173 0.19954077388323394
44 18.659938272378024 0.19436888128955176
45 18.714480610332707 0.14972463124419505
46 18.54823287551738 0.20036036021947876
47 18.534421549335065 0.24691800507357478
48 18.480266413187447 0.060990805826584206
49 18.48906336150799 0.2820491904106903
50 18.658459246153562 0.149757013260215

